Retrieval or Representation? Reassessing Benchmark Gaps in Multilingual and Visually Rich RAG

Retrieval-augmented generation (RAG) is a common way to ground language models in external documents and up-to-date information. Classical retrieval systems relied on lexical methods such as BM25, which rank documents by term overlap with corpus-level weighting. End-to-end multimodal retrievers trained on large query-document datasets claim substantial improvements over these approaches, especially for multilingual documents with complex visual layouts. We demonstrate that better document representation is the primary driver of benchmark improvements. By systematically varying transcription and preprocessing methods while holding the retrieval mechanism fixed, we demonstrate that BM25 can recover large gaps on multilingual and visual benchmarks. Our findings call for decomposed evaluation benchmarks that separately measure transcription and retrieval capabilities, enabling the field to correctly attribute progress and focus effort where it matters.

==> annotations/doc0_page103/easyocr.txt <==
city of Sioux Falls Storm Drainage Utility
Projected Operating, DSCR and RDC Cash Balances 9% 9% 9% 9%
912,000,000
10%
9%
$10,000,000
8%
7%
7%
58,000,000
6%
5%
S6,000,000
5%
1 54,000,000
4%
4%
3%
2%
2%
2%]
2%
2% 2%
S2,000,000
1%
s0
%
2015 2016 2017 2018 2019 2020 2021 2022 2023 2024 2025 2026 Operating and Capital Balance DSC R Reserve RDC Reserve Target Capital and Operating Reserve Drainage_Fee_Rate_Increase
33

==> annotations/doc0_page103/mistral_cleaned.txt <==
33
![img-0.jpeg](img-0.jpeg)
City of Sioux Falls Storm Drainage Utility
Projected Operating, DSCR and RDC Cash Balances

Document figure (markdown):
```markdown                       | 2015 | 2016 | 2017 | 2018 | 2019 | 2020 | 2021 | 2022 | 2023 | 2024 | 2025 | 2026 |
Dollars in Millions         |      |      |      |      |      |      |      |      |      |      |      |      |
Operating and Capital Balance| $9,000,000 | $6,000,000 | $4,000,000 | $4,000,000 | $4,000,000 | $4,000,000 | $4,000,000 | $4,000,000 | $6,000,000 | $6,000,000 | $6,000,000 | $6,000,000 |
DSCR Reserve                | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 |
RDC Reserve                  | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 | $1,000,000 |
Target Capital and Operating Reserve | 9%   | 9%   | 9%   | 9%   | 9%   | 9%   | 7%   | 5%   | 2%   | 2%   | 2%   | 2%   |
Drainage Fee Rate Increase  | 9%   | 9%   | 9%   | 9%   | 9%   | 9%   | 7%   | 5%   | 2%   | 2%   | 2%   | 2%   
```


==> annotations/doc0_page103/vanilla.txt <==
City of Sioux Falls Storm Drainage Utility Projected Operating, DSCR and RDC Cash Balances

![Figure](fileoutpart50.png)

==> annotations/doc0_page103/vlm.txt <==
```markdown
# City of Sioux Falls Storm Drainage Utility
## Projected Operating, DSCR and RDC Cash Balances

### Chart Description

```
Graph Type: Stacked Bar Chart + Line Graphs
```

**X-Axis:**
- Years: 2015 to 2026

**Y-Axis (Left):**
- Dollars (ranging from $0 to $12,000,000)

**Y-Axis (Right):**
- Percentage (ranging from 0% to 10%)

**Legend:**
- **Operating and Capital Balance:** Brown
- **DSCR Reserve:** Light Brown
- **RDC Reserve:** Light Beige
- **Target Capital and Operating Reserve:** Blue Line
- **Drainage Fee Rate Increase:** Dark Blue Line with percentage annotations

**Data Points:**
```
- 2015:
  - Operating and Capital Balance: ~$8,000,000
  - DSCR Reserve: ~$2,000,000
  - RDC Reserve: ~$1,000,000
  - Target Reserve: ~$6,000,000 (9%)

- 2016-2019:
  - Consistent target reserve line at ~$6,000,000 (9%)
  - Operating and Capital Balance and reserves show gradual increases

- 2020:
  - Operating and Capital Balance: ~$5,500,000
  - DSCR Reserve and RDC Reserve increase slightly

- 2021:
  - Operating and Capital Balance: ~$5,000,000
  - Target reserve line drops to 5%

- 2022:
  - Operating and Capital Balance: ~$4,500,000
  - Significant drop in target reserve to 4%

- 2023:
  - Operating and Capital Balance: ~$3,500,000
  - Target reserve drops to 2%
  - Highlighted with a red circle and annotation showing a 9% to 7% decrease

- 2024-2026:
  - Consistent target reserve at 2%
  - Operating and Capital Balance and reserves stabilize around $6,000,000 to $7,000,000
```

**Annotations:**
- A red circle highlights a transition from 9% to 7% drainage fee rate increase between 2022 and 2023.
- Percentage annotations on the blue line show target reserve percentages (9%, 5%, 4%, 2%).
```

==> annotations/doc0_page35/easyocr.txt <==
4
Sales Tax Collections wloutAudits
Cumulative 12 Month Rolling Growth Rate 10%
8%
7.5%
6%
5.8%
5.4%
5.2%
4% 4.2%
4.9%
2%
0% 11111118882112171 I!AN 1 L 4

==> annotations/doc0_page35/mistral_cleaned.txt <==
# Sales Tax Collections w/out Audits
## Cumulative 12 Month Rolling Growth Rate
Document figure (markdown):
```markdown                       | Growth Rate
-----------------------|------------
Mar-11                   | 4.2%
May-11                   | ~4.5%
Jul-11                   | ~4.7%
Sep-11                   | ~4.6%
Nov-11                   | ~4.8%
Jan-12                   | ~4.7%
Mar-12                   | ~4.9%
May-12                   | ~5.0%
Jul-12                   | ~5.1%
Sep-12                   | 5.4%
Nov-12                   | ~5.2%
Jan-13                   | ~5.3%
Mar-13                   | ~5.4%
May-13                   | ~5.5%
Jul-13                   | ~5.6%
Sep-13                   | ~5.7%
Nov-13                   | ~6.0%
Jan-14                   | ~6.5%
Mar-14                   | ~7.0%
May-14                   | 7.5%
Jul-14                   | ~7.2%
Sep-14                   | ~6.8%
Nov-14                   | ~6.5%
Jan-15                   | ~6.0%
Mar-15                   | ~5.8%
May-15                   | ~5.7%
Jul-15                   | ~5.6%
Sep-15                   | 5.8%
Nov-15                   | ~5.5%
Jan-16                   | ~5.3%
Mar-16                   | 4.9%
```


==> annotations/doc0_page35/vanilla.txt <==
Sales Tax Collections w/out Audits Cumulative 12 Month Rolling Growth Rate

![Figure](fileoutpart10.png)

==> annotations/doc0_page35/vlm.txt <==
```markdown
# Sales Tax Collections without Audits
## Cumulative 12 Month Rolling Growth Rate

```
![Graph Visualization](Graph representation)

**Timeline:**
- X-Axis: Mar-11 to Mar-16

**Key Data Points:**
- **Mar-11:** ~4.2%
- **Nov-12:** ~5.4%
- **Mar-13:** ~5.2%
- **Nov-13:** ~7.5% (peak)
- **Mar-15:** ~5.8%
- **Mar-16:** ~4.9%

**Trend Line:**
- Fluctuating growth rate with peaks and troughs.
- General trend shows variability with a notable peak around Nov-13 (~7.5%) and a decline towards Mar-16 (~4.9%).
```

==> annotations/doc0_page94/easyocr.txt <==
STORM DRAINAGE FUNDING
DRAINAGE FEE REVENUE
PLATTING FEE REVENUE
FLOOD CONTROL SYSTEM RENEWAL & REPLACEMENT
CAPITAL
OPERATION & MAINTENANCE
IMPROVEMENTS IN DEVELOPING AREAS
CAPITAL
ADDITIONAL O&M REVENUE REQUIREMENTS
IMPROVEMENTS IN EXISTING AREAS
24

==> annotations/doc0_page94/mistral_cleaned.txt <==
24

# STORM DRAINAGE FUNDING

Document figure (markdown):
```mermaid
flowchart TD
    A[STORM DRAINAGE FUNDING] --> B[DRAINAGE FEE REVENUE]
    A --> C[PLATTING FEE REVENUE]
    B --> D[OPERATION & MAINTENANCE]
    B --> E[FLOOD CONTROL SYSTEM RENEWAL & REPLACEMENT]
    B --> F[CAPITAL IMPROVEMENTS IN EXISTING AREAS]
    C --> G[CAPITAL IMPROVEMENTS IN DEVELOPING AREAS]
    C --> H[ADDITIONAL O&M REVENUE REQUIREMENTS]
```

==> annotations/doc0_page94/vanilla.txt <==
# STORM DRAINAGE FUNDING

![Figure](fileoutpart42.png)

==> annotations/doc0_page94/vlm.txt <==
```markdown
# Storm Drainage Funding

## Revenue Sources
- **Drainage Fee Revenue**
- **Platting Fee Revenue**

### Allocation Breakdown

#### Drainage Fee Revenue
- **Operation & Maintenance**
  - **Capital Improvements in Existing Areas**
- **Flood Control System Renewal & Replacement**
  - **Additional O&M Revenue Requirements**

#### Platting Fee Revenue
- **Capital Improvements in Developing Areas**
```

*(Note: The diagram does not explicitly show direct arrows from Platting Fee Revenue to specific categories in the image, so only the direct allocations from Drainage Fee Revenue are fully represented.)*

==> annotations/doc10_page0/easyocr.txt <==
Clayton homes
SSP-28764A "BREEZE II HD"
SSP-28764A BREEZE HD" Model number: 51SSP28764AH19S beds 2 baths 2128 sq ft: 28' width 76' depth
Our home building facilities invest in continuous product and process improvements. Plans, dimensions; features, materials, specifications and availability are subject to change without notice or obligation. Renderings and floor plans are representative likenesses of our homes and may differ from the actual homes. We invite you to tour a Home Center near you and inspect the highest value in quality housing available or call (480) 354-0370 to speak with a Home Consultant: Copyright 2017, CMH: All rights reserved:
CLAYTON HOMES-MESA
7835 EAST MAIN STREET MESA, AZ 85207 Monday - Thursday: By Appt. Only Friday: By Appt: Only Saturday: By Appt. Only Sunday: Closed (480) 354-0370
https IIwWW clavtonmesa com

==> annotations/doc10_page0/mistral_cleaned.txt <==
Clayton. homes

SSP-28764A "BREEZE II HD"

![img-0.jpeg](img-0.jpeg)

![img-1.jpeg](img-1.jpeg)

![img-2.jpeg](img-2.jpeg)

![img-3.jpeg](img-3.jpeg)

SSP-28764A "BREEZE II HD" Model number: 51SSP28764AH19S

4 beds • 2 baths • 2128 sq.ft. • 28' width • 76' depth

Our home building facilities invest in continuous product and process improvements. Plans, dimensions, features, materials, specifications and availability are subject to change without notice or obligation. Renderings and floor plans are representative likenesses of our homes and may differ from the actual homes. We invite you to tour a Home Center near you and inspect the highest value in quality housing available or call (480) 354-0370 to speak with a Home Consultant. Copyright 2017, CMH. All rights reserved.

https://www.claytonmesa.com

CLAYTON HOMES-MESA

7835 EAST MAIN STREET

MESA, AZ 85207

Monday - Thursday: By Appt. Only

Friday: By Appt. Only

Saturday: By Appt. Only

Sunday: Closed

(480) 354-0370

![Kitchen](image1.jpg) 

The kitchen features wooden cabinets, a stainless steel range hood, a double basin sink, and a black refrigerator.

Document figure (markdown):
![Dining Area](image2.jpg) 

The dining area includes a wooden table with chairs, a black refrigerator, and a window.

Document figure (markdown):
![Living Area](image3.jpg) 

The living area has a comfortable seating arrangement, a coffee table, and a window.


==> annotations/doc10_page0/vanilla.txt <==
![Figure](fileoutpart0.png)

SSP-28764A "BREEZE II HD"

![Figure](fileoutpart1.png)

![Figure](fileoutpart2.png)

![Figure](fileoutpart3.png)

![Figure](fileoutpart4.png)

SSP-28764A "BREEZE II HD" Model number: 51SSP28764AH19S
4 beds • 2 baths • 2128 sq.ft. • 28' width • 76' depth
Our home building facilities invest in continuous product and process improvements. Plans, dimensions, features, materials, specifications and availability are subject to change without notice or obligation. Renderings and floor plans are representative likenesses of our homes and may differ from the actual homes. We invite you to tour a Home Center near you and inspect the highest value in quality housing available or call (480) 354-0370 to speak with a Home Consultant. Copyright 2017, CMH. All rights reserved.
https://www.claytonmesa.com

CLAYTON HOMES-MESA
7835 EAST MAIN STREET MESA, AZ 85207
Monday - Thursday: By Appt. Only Friday: By Appt. Only Saturday: By Appt. Only Sunday: Closed
(480) 354-0370

==> annotations/doc10_page0/vlm.txt <==
```markdown
# Clayton Homes - SSP-28764A "BREEZE II HD"

## Model Details
- **Model Number:** 51SSP28764AH19S
- **Bedrooms:** 4
- **Bathrooms:** 2
- **Square Feet:** 2128 sq. ft.
- **Width:** 28'
- **Depth:** 76'

---

### Images
![Kitchen](placeholder)
- **Main Kitchen:** Wooden cabinets, stainless steel appliances, island setup, and a large sink.

![Secondary Kitchen Views](placeholder)
- Three smaller images showing different angles of the kitchen and living areas.

---

### Contact Information
**Clayton Homes-Mesa**
📍 7835 East Main Street, Mesa, AZ 85207

📞 (480) 354-0370

**Hours:**
- Monday - Thursday: By Appointment Only
- Friday: By Appointment Only
- Saturday: By Appointment Only
- Sunday: Closed

---

### Disclaimer
> Our home building facilities invest in continuous product and process improvements. Plans, dimensions, features, materials, specifications, and availability are subject to change without notice or obligation. Renderings and floor plans are representative likenesses of our homes and may differ from the actual homes. We invite you to tour a Home Center near you and inspect the highest value in quality housing available or call (480) 354-0370 to speak with a Home Consultant.

🌐 [www.claytonmesa.com](https://www.claytonmesa.com)

Copyright 2017, CMH. All rights reserved.
```

==> annotations/doc18_page30/easyocr.txt <==
Functions
Alarm delay An alarm can become effective with a delay: the alarm output is set only after elapse of the adjusted delay' time, provided that the limit value is still exceeded. Shorter alarms than the adjusted delay are ignored.
[Inp.1]
80.000
60.000
40.000
20.000
o.ooo 02.27.00
02.25.00
02.25.30
02.26.00
02.26.30
Alarm 1
Example: Alarm delay
Signal change monitoring Another limit value processing function is signal change monitoring (per minute):
Behaviour with signal change (Ex. Limt) L #f
4st
4 > {
[min]
Lim.1
ED rot red
rot red
UNIFLEX Cl 45
Limit value processing
31

==> annotations/doc18_page30/mistral_cleaned.txt <==
Functions

# Alarm delay

An alarm can become effective with a delay: the alarm output is set only after elapse of the adjusted delay time, provided that the limit value is still exceeded. Shorter alarms than the adjusted delay are ignored.

![img-0.jpeg](img-0.jpeg)
Example: Alarm delay

# Signal change monitoring

Another limit value processing function is signal change monitoring (per minute).

Behaviour with signal change (Ex. Lim1)

L.1 : OFF

![img-1.jpeg](img-1.jpeg)

UNIFLEX CI 45

Limit value processing


![Alarm delay graph](https://example.com/alarm_delay_graph.png)

The graph shows the alarm delay functionality. The x-axis represents time, and the y-axis represents the alarm value. The graph illustrates how the alarm output is set only after the elapse of the adjusted delay time, provided that the limit value is still exceeded.

Document figure (markdown):
![Signal change monitoring graph](https://example.com/signal_change_graph.png)

The graph shows the signal change monitoring functionality. The x-axis represents time in minutes, and the y-axis represents the signal value. The graph illustrates how the signal change is monitored per minute, with LEDs indicating the status.

==> annotations/doc18_page30/vanilla.txt <==
Alarm delay
An alarm can become effective with a delay: the alarm output is set only after elapse of the adjusted delay time, provided that the limit value is still exceeded. Shorter alarms than the adjusted delay are ignored.

![Figure](fileoutpart55.png)

Example: Alarm delay
Signal change monitoring
Another limit value processing function is signal change monitoring (per minute).

![Figure](fileoutpart56.png)

==> annotations/doc18_page30/vlm.txt <==
以下是图片内容的Markdown描述：

```markdown
# Functions

## Alarm delay
An alarm can become effective with a delay: the alarm output is set only after elapse of the adjusted delay time, provided that the limit value is still exceeded. Shorter alarms than the adjusted delay are ignored.

![Alarm Delay Example](https://via.placeholder.com/600x300?text=Example:+Alarm+delay)
*(Graph showing a time series with a delay period marked, where the alarm output triggers after the delay time has elapsed.)*

```
Time: 02:25:00 → 02:26:30
```
- Alarm 1: Delayed activation bar

---

## Signal change monitoring
Another limit value processing function is signal change monitoring (per minute).

![Signal Change Monitoring Example](https://via.placeholder.com/600x400?text=Behaviour+with+signal+change+(Ex.Lim1))
*(Graph with axes labeled x and t [min], showing a trend line with two thresholds (Lim.1) and LED indicators for rotational changes.)*

- **Behavior with Signal Change:**
  - **Lim.1: OFF**
  - **Δx/Δt > L₁ (Threshold for change detection)**
    - LED: Rotates to **red** when the rate of change exceeds threshold L₁.

```
Graph Explanation:
- x-axis: Time (t [min])
- y-axis: Variable x
- Two critical points where rate of change (Δx/Δt) exceeds threshold L₁.
- LED transitions from green to red when rate of change exceeds threshold.
```
- **LED States:**
  - **rot / red** (indicates alarm activation when rate of change exceeds threshold)
```

---
*Note: UNIFLEX CI 45 - Limit value processing, Page 31*

==> annotations/doc3_page5/easyocr.txt <==
wwrapid-scaffold.com
Thinking what you want Doing what you need
Main Produds:
Octagonlock Scaffold 75%
Ringlock scaffold 15%
Others 5%
Cuplock 5%
RAPIDwII FormwoRK & SCAFFOLDING

==> annotations/doc3_page5/mistral_cleaned.txt <==
www.rapid-scaffold.com

# Thinking what you want

# Doing what you need

![img-0.jpeg](img-0.jpeg)

![img-1.jpeg](img-1.jpeg)
Main Products:

![img-2.jpeg](img-2.jpeg)

![img-3.jpeg](img-3.jpeg)

![img-4.jpeg](img-4.jpeg)

![img-5.jpeg](img-5.jpeg)

![img-6.jpeg](img-6.jpeg)

RAPID原律

![Pie Chart](https://example.com/piechart.png)  

The pie chart shows the distribution of main products: 
- Octagonlock Scaffold: 75%  
- Ringlock Scaffold: 15%  
- Cuplock: 5%  
- Others: 5%  

The images around the pie chart represent different types of scaffolding products.



==> annotations/doc3_page5/vanilla.txt <==
![Figure](fileoutpart5.png)

==> annotations/doc3_page5/vlm.txt <==
```markdown
# Main Products Breakdown

## Logo & Tagline
- ![World Map](placeholder) [www.rapid-scaffold.com](http://www.rapid-scaffold.com)
- **Tagline:**
  Thinking what you want
  Doing what you need

---

## Product Distribution Chart
- **Octagonlock Scaffold:** 75%
- **Ringlock Scaffold:** 15%
- **Cuplock:** 5%
- **Others:** 5%

---

## Product Images
1. **Octagonlock Scaffold**
   ![Octagonlock Scaffold](placeholder)

2. **Ringlock Scaffold**
   ![Ringlock Scaffold](placeholder)

3. **Cuplock**
   ![Cuplock](placeholder)

4. **Generic Scaffold Frame**
   ![Generic Scaffold Frame](placeholder)

5. **Formwork System**
   ![Formwork System](placeholder)

6. **Vertical Support System**
   ![Vertical Support System](placeholder)

---

## Branding
- **RAPID**
  - Formwork & Scaffolding
  - Logo: [RAPID](placeholder) with Chinese characters: 速捷
```

*(Note: Replace placeholder images with actual descriptions or references if needed for visual representation.)*

==> annotations/doc5_page6/easyocr.txt <==
SMARTWEBCANADA smart websites, smart technology; smart people
Design
Service
'ptimization
Ads/SEM
Marketing
Video
Mobile
blo€
E-Mail
Content
Branding
SMM
Introduction

==> annotations/doc5_page6/mistral_cleaned.txt <==
SMARTWEBCANADA
smart websites, smart technology, smart people

![img-0.jpeg](img-0.jpeg)

# Introduction

![Services Hexagon](https://example.com/services-hexagon.png) 

The image displays a hexagonal diagram representing various services offered by SmartWebCanada. The hexagons are labeled as follows: 

- Video 
- E-Mail 
- Content 
- SMM (Social Media Marketing) 
- Mobile 
- Ads/SEM (Search Engine Marketing) 
- Branding 

Additionally, there is a circular diagram on the left side showing the interconnected services of Design, Service, Optimization, and Marketing.

==> annotations/doc5_page6/vanilla.txt <==
![Figure](fileoutpart7.png)

==> annotations/doc5_page6/vlm.txt <==
```markdown
# SmartWebCanada - Hexagonal Diagram Overview

## Core Services
- **Service**
  - Design
  - Optimization
  - Marketing

## Key Components
- **Video**
  ![Video Icon](placeholder) *(Image: Camera setup)*

- **Mobile**
  ![Mobile Icon](placeholder) *(Image: Mobile device)*

- **Ads/SEM (Search Engine Marketing)**
  ![Ads/SEM Icon](placeholder) *(Image: Google search page)*

- **Content**
  ![Content Icon](placeholder) *(Image: Blog setup)*

- **E-Mail**
  ![E-Mail Icon](placeholder) *(Image: Email inbox)*

- **SMM (Social Media Marketing)**
  ![SMM Icon](placeholder) *(Image: Social media app icons)*

- **Branding**
  ![Branding Icon](placeholder) *(Image: Branding materials on a desk)*

## Introduction Section
- **Text:** Introduction
```

*(Note: Placeholder images are described with typical icons and devices.)*

==> plots/summary_results.csv <==
doc_type,ocr_model,language,use_morphology,use_stemming,use_lemmatization,enable_advanced_tokenizers,top_1_accuracy,top_5_accuracy,timestamp
multilingual,default,es,False,True,False,False,57.65,82.0,2026-01-21 12:01:16
multilingual,default,es,False,False,False,False,60.23,82.55,2026-01-21 12:01:25
multilingual,default,de,False,True,False,False,66.09,87.82,2026-01-21 12:01:33
multilingual,default,de,False,False,False,False,65.79,86.87,2026-01-21 12:01:39
multilingual,default,fr,False,True,False,False,52.72,78.02,2026-01-21 12:01:50
multilingual,default,fr,False,False,False,False,54.05,77.84,2026-01-21 12:01:56
multilingual,default,it,False,True,False,False,56.57,80.7,2026-01-21 12:02:12
multilingual,default,it,False,False,False,False,59.14,82.14,2026-01-21 12:02:19
multilingual,default,nl,False,True,False,False,59.24,84.69,2026-01-21 12:02:25
multilingual,default,nl,False,False,False,False,59.83,84.94,2026-01-21 12:02:31
multilingual,default,pt,False,True,False,False,60.32,80.16,2026-01-21 12:02:37
multilingual,default,pt,False,False,False,False,61.47,79.98,2026-01-21 12:02:42
multilingual,default,sv,False,True,False,False,58.75,85.36,2026-01-21 12:02:48
multilingual,default,sv,False,False,False,False,57.49,83.68,2026-01-21 12:02:53
multilingual,default,da,False,True,False,False,55.81,84.07,2026-01-21 12:02:58
multilingual,default,da,False,False,False,False,54.52,82.64,2026-01-21 12:03:03
multilingual,default,cs,False,False,True,False,68.91,92.15,2026-01-21 12:03:15
multilingual,default,cs,False,True,False,False,66.19,89.34,2026-01-21 12:03:21
multilingual,default,cs,False,True,True,False,68.91,92.15,2026-01-21 12:03:33
multilingual,default,cs,False,False,False,False,66.19,89.34,2026-01-21 12:03:39
multilingual,default,sl,False,False,True,False,60.57,84.14,2026-01-21 12:04:06
multilingual,default,sl,False,True,False,False,56.45,81.81,2026-01-21 12:04:12
multilingual,default,sl,False,True,True,False,60.57,84.14,2026-01-21 12:04:39
multilingual,default,sl,False,False,False,False,56.45,81.81,2026-01-21 12:04:45
multilingual,default,fi,False,False,True,False,49.12,68.57,2026-01-21 12:05:19
multilingual,default,fi,False,True,False,False,54.54,73.61,2026-01-21 12:05:25
multilingual,default,fi,False,True,True,False,49.12,68.57,2026-01-21 12:05:58
multilingual,default,fi,False,False,False,False,50.11,70.33,2026-01-21 12:06:03
multilingual,default,hr,False,False,True,False,56.77,75.57,2026-01-21 12:07:20
multilingual,default,hr,False,True,False,False,52.95,72.9,2026-01-21 12:07:26
multilingual,default,hr,False,True,True,False,56.77,75.57,2026-01-21 12:08:43
multilingual,default,hr,False,False,False,False,52.95,72.9,2026-01-21 12:08:50
multilingual,default,ja,False,False,False,True,48.72,80.55,2026-01-21 12:08:56
multilingual,default,ja,False,False,False,False,43.47,75.47,2026-01-21 12:09:01
multilingual,default,vi,False,False,False,True,48.24,71.77,2026-01-21 12:09:07
multilingual,default,vi,False,False,False,False,48.86,73.22,2026-01-21 12:09:12
multilingual,default,ar,True,False,False,False,7.84,22.59,2026-01-21 12:11:18
multilingual,default,ar,False,False,False,False,7.25,20.73,2026-01-21 12:11:25
multilingual,easyocr,es,False,True,False,False,61.07,84.98,2026-01-21 12:11:43
multilingual,easyocr,es,False,False,False,False,58.49,81.7,2026-01-21 12:11:51
multilingual,easyocr,de,False,True,False,False,67.47,89.19,2026-01-21 12:11:59
multilingual,easyocr,de,False,False,False,False,62.9,85.82,2026-01-21 12:12:05
multilingual,easyocr,fr,False,True,False,False,52.89,81.43,2026-01-21 12:12:15
multilingual,easyocr,fr,False,False,False,False,53.87,80.64,2026-01-21 12:12:20
multilingual,easyocr,it,False,True,False,False,57.54,83.41,2026-01-21 12:12:35
multilingual,easyocr,it,False,False,False,False,60.3,84.96,2026-01-21 12:12:43
multilingual,easyocr,nl,False,True,False,False,62.3,86.73,2026-01-21 12:12:50
multilingual,easyocr,nl,False,False,False,False,62.18,87.13,2026-01-21 12:12:55
multilingual,easyocr,pt,False,True,False,False,54.79,81.01,2026-01-21 12:13:01
multilingual,easyocr,pt,False,False,False,False,56.19,80.34,2026-01-21 12:13:06
multilingual,easyocr,sv,False,True,False,False,54.91,84.27,2026-01-21 12:13:12
multilingual,easyocr,sv,False,False,False,False,54.32,83.3,2026-01-21 12:13:17
multilingual,easyocr,da,False,True,False,False,53.37,85.65,2026-01-21 12:13:21
multilingual,easyocr,da,False,False,False,False,52.8,84.51,2026-01-21 12:13:26
multilingual,easyocr,cs,False,False,True,False,45.03,75.88,2026-01-21 12:13:37
multilingual,easyocr,cs,False,True,False,False,44.63,73.32,2026-01-21 12:13:42
multilingual,easyocr,cs,False,True,True,False,45.03,75.88,2026-01-21 12:13:52
multilingual,easyocr,cs,False,False,False,False,44.63,73.32,2026-01-21 12:13:57
multilingual,easyocr,sl,False,False,True,False,61.2,85.93,2026-01-21 12:14:23
multilingual,easyocr,sl,False,True,False,False,53.32,82.89,2026-01-21 12:14:28
multilingual,easyocr,sl,False,True,True,False,61.2,85.93,2026-01-21 12:14:54
multilingual,easyocr,sl,False,False,False,False,53.32,82.89,2026-01-21 12:14:59
multilingual,easyocr,fi,False,False,True,False,51.33,76.2,2026-01-21 12:15:32
multilingual,easyocr,fi,False,True,False,False,56.22,80.32,2026-01-21 12:15:38
multilingual,easyocr,fi,False,True,True,False,51.33,76.2,2026-01-21 12:16:11
multilingual,easyocr,fi,False,False,False,False,51.18,75.13,2026-01-21 12:16:16
multilingual,easyocr,hr,False,False,True,False,54.47,76.49,2026-01-21 12:17:24
multilingual,easyocr,hr,False,True,False,False,51.76,74.45,2026-01-21 12:17:30
multilingual,easyocr,hr,False,True,True,False,54.47,76.49,2026-01-21 12:18:39
multilingual,easyocr,hr,False,False,False,False,51.76,74.45,2026-01-21 12:18:45
multilingual,easyocr,ja,False,False,False,True,14.24,43.39,2026-01-21 12:18:50
multilingual,easyocr,ja,False,False,False,False,10.5,37.76,2026-01-21 12:18:55
multilingual,easyocr,vi,False,False,False,True,18.05,40.8,2026-01-21 12:19:01
multilingual,easyocr,vi,False,False,False,False,21.56,48.76,2026-01-21 12:19:06
multilingual,easyocr,ar,True,False,False,False,5.67,18.25,2026-01-21 12:20:42
multilingual,easyocr,ar,False,False,False,False,4.78,16.98,2026-01-21 12:20:48
multilingual,vlm,es,False,True,False,False,56.98,82.92,2026-01-21 12:21:09
multilingual,vlm,es,False,False,False,False,60.07,83.87,2026-01-21 12:21:17
multilingual,vlm,de,False,True,False,False,66.87,89.36,2026-01-21 12:21:25
multilingual,vlm,de,False,False,False,False,66.39,88.06,2026-01-21 12:21:31
multilingual,vlm,fr,False,True,False,False,56.02,83.68,2026-01-21 12:21:42
multilingual,vlm,fr,False,False,False,False,58.43,84.14,2026-01-21 12:21:48
multilingual,vlm,it,False,True,False,False,55.56,81.33,2026-01-21 12:22:04
multilingual,vlm,it,False,False,False,False,58.74,83.35,2026-01-21 12:22:11
multilingual,vlm,nl,False,True,False,False,59.42,83.81,2026-01-21 12:22:18
multilingual,vlm,nl,False,False,False,False,59.96,84.1,2026-01-21 12:22:23
multilingual,vlm,pt,False,True,False,False,61.04,85.13,2026-01-21 12:22:30
multilingual,vlm,pt,False,False,False,False,62.68,85.56,2026-01-21 12:22:35
multilingual,vlm,sv,False,True,False,False,59.26,86.67,2026-01-21 12:22:41
multilingual,vlm,sv,False,False,False,False,58.5,85.58,2026-01-21 12:22:46
multilingual,vlm,da,False,True,False,False,57.39,85.08,2026-01-21 12:22:51
multilingual,vlm,da,False,False,False,False,55.52,83.07,2026-01-21 12:22:56
multilingual,vlm,cs,False,False,True,False,68.59,93.27,2026-01-21 12:23:07
multilingual,vlm,cs,False,True,False,False,66.91,89.66,2026-01-21 12:23:12
multilingual,vlm,cs,False,True,True,False,68.59,93.27,2026-01-21 12:23:22
multilingual,vlm,cs,False,False,False,False,66.91,89.66,2026-01-21 12:23:27
multilingual,vlm,sl,False,False,True,False,62.99,84.23,2026-01-21 12:24:01
multilingual,vlm,sl,False,True,False,False,56.54,83.6,2026-01-21 12:24:06
multilingual,vlm,sl,False,True,True,False,62.99,84.23,2026-01-21 12:24:39
multilingual,vlm,sl,False,False,False,False,56.54,83.6,2026-01-21 12:24:44
multilingual,vlm,fi,False,False,True,False,51.03,75.13,2026-01-21 12:25:40
multilingual,vlm,fi,False,True,False,False,54.69,78.64,2026-01-21 12:25:47
multilingual,vlm,fi,False,True,True,False,51.03,75.13,2026-01-21 12:26:43
multilingual,vlm,fi,False,False,False,False,47.98,73.0,2026-01-21 12:26:48
multilingual,vlm,hr,False,False,True,False,55.47,75.79,2026-01-21 12:28:26
multilingual,vlm,hr,False,True,False,False,51.98,73.34,2026-01-21 12:28:33
multilingual,vlm,hr,False,True,True,False,55.47,75.79,2026-01-21 12:30:10
multilingual,vlm,hr,False,False,False,False,51.98,73.34,2026-01-21 12:30:17
multilingual,vlm,ja,False,False,False,True,49.35,85.47,2026-01-21 12:30:22
multilingual,vlm,ja,False,False,False,False,48.89,84.0,2026-01-21 12:30:26
multilingual,vlm,vi,False,False,False,True,56.41,83.51,2026-01-21 12:30:33
multilingual,vlm,vi,False,False,False,False,54.86,83.71,2026-01-21 12:30:38
multilingual,vlm,ar,True,False,False,False,19.11,40.84,2026-01-21 12:37:10
multilingual,vlm,ar,False,False,False,False,15.68,34.03,2026-01-21 12:37:17
multilingual,mistral,es,False,True,False,False,56.69,79.82,2026-01-21 12:37:34
multilingual,mistral,es,False,False,False,False,59.03,80.18,2026-01-21 12:37:41
multilingual,mistral,de,False,True,False,False,66.87,87.34,2026-01-21 12:37:48
multilingual,mistral,de,False,False,False,False,66.29,85.89,2026-01-21 12:37:54
multilingual,mistral,fr,False,True,False,False,54.41,79.56,2026-01-21 12:38:03
multilingual,mistral,fr,False,False,False,False,56.89,79.76,2026-01-21 12:38:08
multilingual,mistral,it,False,True,False,False,55.05,79.03,2026-01-21 12:38:22
multilingual,mistral,it,False,False,False,False,57.42,80.09,2026-01-21 12:38:29
multilingual,mistral,nl,False,True,False,False,58.77,82.65,2026-01-21 12:38:35
multilingual,mistral,nl,False,False,False,False,59.77,82.65,2026-01-21 12:38:40
multilingual,mistral,pt,False,True,False,False,61.77,83.25,2026-01-21 12:38:46
multilingual,mistral,pt,False,False,False,False,63.17,83.37,2026-01-21 12:38:51
multilingual,mistral,sv,False,True,False,False,59.68,83.72,2026-01-21 12:38:56
multilingual,mistral,sv,False,False,False,False,58.75,82.45,2026-01-21 12:39:01
multilingual,mistral,da,False,True,False,False,56.53,78.77,2026-01-21 12:39:05
multilingual,mistral,da,False,False,False,False,55.81,77.33,2026-01-21 12:39:09
multilingual,mistral,cs,False,False,True,False,68.99,91.27,2026-01-21 12:39:20
multilingual,mistral,cs,False,True,False,False,67.31,88.62,2026-01-21 12:39:25
multilingual,mistral,cs,False,True,True,False,68.99,91.27,2026-01-21 12:39:35
multilingual,mistral,cs,False,False,False,False,67.31,88.62,2026-01-21 12:39:40
multilingual,mistral,sl,False,False,True,False,59.59,80.73,2026-01-21 12:40:04
multilingual,mistral,sl,False,True,False,False,54.84,79.03,2026-01-21 12:40:09
multilingual,mistral,sl,False,True,True,False,59.59,80.73,2026-01-21 12:40:33
multilingual,mistral,sl,False,False,False,False,54.84,79.03,2026-01-21 12:40:37
multilingual,mistral,fi,False,False,True,False,51.49,72.23,2026-01-21 12:41:07
multilingual,mistral,fi,False,True,False,False,56.83,75.36,2026-01-21 12:41:13
multilingual,mistral,fi,False,True,True,False,51.49,72.23,2026-01-21 12:41:43
multilingual,mistral,fi,False,False,False,False,51.18,72.01,2026-01-21 12:41:48
multilingual,mistral,hr,False,False,True,False,58.88,77.35,2026-01-21 12:42:52
multilingual,mistral,hr,False,True,False,False,55.21,75.34,2026-01-21 12:42:57
multilingual,mistral,hr,False,True,True,False,58.88,77.35,2026-01-21 12:44:00
multilingual,mistral,hr,False,False,False,False,55.21,75.34,2026-01-21 12:44:06
multilingual,mistral,ja,False,False,False,True,46.87,77.74,2026-01-21 12:44:11
multilingual,mistral,ja,False,False,False,False,44.94,76.14,2026-01-21 12:44:15
multilingual,mistral,vi,False,False,False,True,57.6,81.33,2026-01-21 12:44:21
multilingual,mistral,vi,False,False,False,False,57.34,81.33,2026-01-21 12:44:26
multilingual,mistral,ar,True,False,False,False,25.92,47.2,2026-01-21 12:46:37
multilingual,mistral,ar,False,False,False,False,19.08,37.88,2026-01-21 12:46:42

